Kinematics of MgII Absorbers from the Redshift-space Distortion Around Massive Quiescent Galaxies

The kinematics of MgII absorbers is the key to understanding the origin of cool, metal-enriched gas clouds in the circumgalactic medium of massive quiescent galaxies. Exploiting the fact that the cloud line-of-sight velocity distribution is the only unknown for predicting the redshift-space distortion~(RSD) of MgII absorbers from their 3D real-space distribution around galaxies, we develop a novel method to infer the cool cloud kinematics from the redshift-space galaxy-cloud cross-correlation $\xi^{s}$. We measure $\xi^{s}$ for ${\sim}10^4$ MgII absorbers around ${\sim}8{\times}10^5$ CMASS galaxies at $0.4{<}z{<}0.8$. We discover that $\xi^{s}$ does not exhibit a strong Fingers-of-God effect, but is heavily truncated at velocity ${\sim}300\,km/s$. We reconstruct both the redshift and real-space cloud number density distributions inside haloes, $\xi^{s}_{1h}$ and $\xi_{1h}$, respectively. Thus, for any model of cloud kinematics, we can predict $\xi^{s}_{1h}$ from the reconstructed $\xi_{1h}$, and self-consistently compare to the observed $\xi^{s}_{1h}$. We consider four types of cloud kinematics, including an isothermal model with a single velocity dispersion, a satellite infall model in which cool clouds reside in the subhaloes, a cloud accretion model in which clouds follow the cosmic gas accretion, and a tired wind model in which clouds originate from the galactic wind-driven bubbles. All the four models provide statistically good fits to the RSD data, but only the tired wind model can reproduce the observed truncation by propagating ancient wind bubbles at ${\sim}250\,km/s$ on scales ${\sim}400\,kpc/h$. Our method provides an exciting path to decoding the dynamical origin of metal absorbers from the RSD measurements with upcoming spectroscopic surveys.

==> abs.txt <==
The kinematics of MgII absorbers is the key to understanding the origin of cool, metal-enriched gas clouds in the circumgalactic medium of massive quiescent galaxies. Exploiting the fact that the cloud line-of-sight velocity distribution is the only unknown for predicting the redshift--space distortion~(RSD) of MgII absorbers from their 3D real--space distribution around galaxies, we develop a novel method to infer the cool cloud kinematics from the redshift--space galaxy--cloud cross--correlation $\xi^{s}$. We measure $\xi^{s}$ for ${\sim}10^4$ MgII absorbers around ${\sim}8{\times}10^5$ CMASS galaxies at $0.4{<}z{<}0.8$. We discover that $\xi^{s}$ does not exhibit a strong Fingers-of-God effect, but is heavily truncated at velocity ${\sim}300\,\kms$.  We reconstruct both the redshift and real--space cloud number density distributions inside haloes, $\xi^{s}_{1h}$ and $\xi_{1h}$, respectively. Thus, for any model of cloud kinematics, we can predict $\xi^{s}_{1h}$ from the reconstructed $\xi_{1h}$, and self--consistently compare to the observed $\xi^{s}_{1h}$. We consider four types of cloud kinematics, including an isothermal model with a single velocity dispersion, a satellite infall model in which cool clouds reside in the subhaloes, a cloud accretion model in which clouds follow the cosmic gas accretion, and a tired wind model in which clouds originate from the galactic wind--driven bubbles. All the four models provide statistically good fits to the RSD data, but only the tired wind model can reproduce the observed truncation by propagating ancient wind bubbles at ${\sim}250\,\kms$ on scales ${\sim}400\,\hkpc$. Our method provides an exciting path to decoding the dynamical origin of metal absorbers from the RSD measurements with upcoming spectroscopic surveys.

